Standardness Clouds Meaning: A Position Regarding the Informed Usage of Standard Datasets

Standard datasets are frequently used to train and evaluate Machine Learning models. However, the assumed standardness of these datasets leads to a lack of in-depth discussion on how their labels match the derived categories for the respective use case, which we demonstrate by reviewing recent literature that employs standard datasets. We find that the standardness of the datasets seems to cloud their actual coherency and applicability, thus impeding the trust in Machine Learning models trained on these datasets. Therefore, we argue against the uncritical use of standard datasets and advocate for their critical examination instead. For this, we suggest to use Grounded Theory in combination with Hypotheses Testing through Visualization as methods to evaluate the match between use case, derived categories, and labels. We exemplify this approach by applying it to the 20 Newsgroups dataset and the MNIST dataset, both considered standard datasets in their respective domain. The results show that the labels of the 20 Newsgroups dataset are imprecise, which implies that neither a Machine Learning model can learn a meaningful abstraction of derived categories nor one can draw conclusions from achieving high accuracy on this dataset. For the MNIST dataset, we demonstrate that the labels can be confirmed to be defined well. We conclude that also for datasets that are considered to be standard, quality and suitability have to be assessed in order to learn meaningful abstractions and, thus, improve trust in Machine Learning models.

==> tables/Paper_20_mnist.csv <==
Paper,Source?,Explicit Choice?,States Content?,Example?,In-Depth?
Baldominos et al. (2019)~\cite{baldominos_good_survey},yes,yes,yes,yes,yes
Castro et al. (2019)~\cite{castro2019morpho},yes,no,(yes),yes,no
Chen et al. (2019)~\cite{chen2018assessing},yes,yes,yes,no,no
Cheng et al. (2020)~\cite{cheng2020analysis},no,yes,yes,no,no
Cohen et al. (2017)~\cite{cohen2017emnist},yes,yes,yes,no,no
Garg et al. (2019)~\cite{garg2019validation},no,no,yes,yes,no
Garin and Tauzin (2019)~\cite{garin2019topological},no,no,no,yes,no
Kadam et al. (2020)~\cite{kadam2020cnn},yes,yes,yes,yes,no
Karayaneva and Hintea (2018)~\cite{karayaneva2018object},yes,yes,yes,no,no
Kerenidis and Luongo (2020)~\cite{kerenidis2018quantum},yes,yes,no,no,no
Romanuke (2016)~\cite{romanuke016training},yes,yes,yes,yes,no
Saadna et al. (2019)~\cite{saadna2019speed},yes,yes,no,no,no
Serrano-Gotarredona and Linares-Barranco (2015)~\cite{Serrano-Gotarredona_MNIST},yes,yes,yes,yes,no
Tabik et al. (2017)~\cite{tabik2017snapshot},yes,yes,yes,no,no
Yadav and Bottou (2019)~\cite{chhavi_reconstruction},yes,yes,yes,yes,yes


==> tables/Paper_20_newsgroups.csv <==
Paper,Source?,Explicit Choice?,States Content?,Example?,In-Depth?
Albishre et al. (2015)~\cite{basic_discussion1},(yes),yes,yes,(yes),no
Asim et al. (2019)~\cite{asim_et_al},no,(yes),no,no,no
Bodrunova et al. (2020)~\cite{scikit_source2},yes,yes,no,no,no
Chandra (2019)~\cite{almost_no_discussion_1},yes,no,no,no,no
Chen and Dai (2021)~\cite{CHEN2021253},yes,yes,no,no,no
Hsu (2020)~\cite{hsu},(yes),yes,no,no,no
Kou et al. (2020)~\cite{KOU2020105836},no,no,yes,no,no
Mauni et al. (2020)~\cite{mauni_et_al},no,no,no,no,no
Pappagari et al. (2019)~\cite{non-discussion_3},yes,yes,yes,no,no
Ruff et al. (2019)~\cite{ruff-etal-2019-self},yes,no,no,no,no
Saigal and Khanna (2020)~\cite{saigal_et_al},no,no,yes,no,no
Singh et al. (2023)~\cite{SINGH20231184},yes,no,(yes),no,no
Wang et al. (2016)~\cite{non_discussion_1},yes,no,no,no,no
Wang and Yang (2020)~\cite{wang_and_yang},yes,yes,no,no,no
Zhang and Yamana (2021)~\cite{zhang_and_yamana},(yes),yes,no,no,no

